waveSLAM: Empowering Accurate Indoor Mapping Using Off-the-Shelf Millimeter-wave Self-sensing

This paper presents the design, implementation and evaluation of waveSLAM, a low-cost mobile robot system that uses the millimetre wave (mmWave) communication devices to enhance the indoor mapping process targeting environments with reduced visibility or glass/mirror walls. A unique feature of waveSLAM is that it only leverages existing Commercial-Off-The-Shelf (COTS) hardware (Lidar and mmWave radios) that are mounted on mobile robots to improve the accurate indoor mapping achieved with optical sensors. The key intuition behind the waveSLAM design is that while the mobile robots moves freely, the mmWave radios can periodically exchange angle and distance estimates between themselves (self-sensing) by bouncing the signal from the environment, thus enabling accurate estimates of the target object/material surface. Our experiments verify that waveSLAM can archive cm-level accuracy with errors below 22 cm and 20deg in angle orientation which is compatible with Lidar when building indoor maps.

==> plots/LOS1.csv <==
2.003 4.0118 8.0006 2.0146 4.055 8.0186;;;;2.003;4.0118;8.0006;2.0246;4.055;8.0186;2.003 4.0118 8.0006 2.0246 4.055 8.0186
2.003 4.0046 8.0168 2.0084 3.965 8.0492;;;;2.003;4.0046;8.0168;2.0084;3.965;8.0492;2.003 4.0046 8.0168 2.0084 3.965 8.0492
1.985 4.0118 7.9826 2.0128 4.0262 8.0474;;;;1.985;4.0118;7.9826;2.0228;4.0262;8.0474;1.985 4.0118 7.9826 2.0228 4.0262 8.0474
1.9922 4.0334 7.988 2.0552 4.01 8.015;;;;1.9922;4.0334;7.988;2.0552;4.01;8.015;1.9922 4.0334 7.988 2.0552 4.01 8.015
1.9994 4.0262 7.9736 2.0272 4.0154 8.0492;;;;1.9994;4.0262;7.9736;2.0372;4.0154;8.0492;1.9994 4.0262 7.9736 2.0372 4.0154 8.0492
1.9886 4.0082 7.952 2.0192 4.046 8.0366;;;;1.9886;4.0082;7.952;2.0192;4.046;8.0366;1.9886 4.0082 7.952 2.0192 4.046 8.0366
1.9996 4.001 7.9898 2.0288 4.0334 8.0438;;;;1.9996;4.001;7.9898;2.0288;4.0334;8.0438;1.9996 4.001 7.9898 2.0288 4.0334 8.0438
1.9958 3.9956 7.9826 1.9562 4.0532 8.0258;;;;1.9958;3.9956;7.9826;1.9562;4.0532;8.0258;1.9958 3.9956 7.9826 1.9562 4.0532 8.0258
1.994 3.992 7.9988 2.0192 4.0154 8.0114;;;;1.994;3.992;7.9988;2.0192;4.0154;8.0114;1.994 3.992 7.9988 2.0192 4.0154 8.0114
2.0048 4.0154 7.979 1.9742 4.055 8.0024;;;;2.0048;4.0154;7.979;1.9742;4.055;8.0024;2.0048 4.0154 7.979 1.9742 4.055 8.0024
1.9652 3.9938 7.9844 2.0426 3.9902 7.9988;;;;1.9652;3.9938;7.9844;2.0426;3.9902;7.9988;1.9652 3.9938 7.9844 2.0426 3.9902 7.9988
2.0012 3.9902 8.0348 1.9688 3.9794 8.015;;;;2.0012;3.9902;8.0348;1.9688;3.9794;8.015;2.0012 3.9902 8.0348 1.9688 3.9794 8.015
2.0066 3.992 7.9844 2.0462 4.0082 8.0204;;;;2.0066;3.992;7.9844;2.0462;4.0082;8.0204;2.0066 3.992 7.9844 2.0462 4.0082 8.0204
1.9976 3.9938 7.9718 1.985 4.037 8.0132;;;;1.9976;3.9938;7.9718;1.985;4.037;8.0132;1.9976 3.9938 7.9718 1.985 4.037 8.0132
1.9994 3.9938 7.9988 1.9852 4.0208 7.9934;;;;1.9994;3.9938;7.9988;1.9652;4.0208;7.9934;1.9994 3.9938 7.9988 1.9652 4.0208 7.9934
1.9976 3.9866 7.9988 2.0512 4.037 8.006;;;;1.9976;3.9866;7.9988;2.0512;4.037;8.006;1.9976 3.9866 7.9988 2.0512 4.037 8.006
1.9886 3.9848 7.988 2.0102 3.9974 8.0042;;;;1.9886;3.9848;7.988;2.0102;3.9974;8.0042;1.9886 3.9848 7.988 2.0102 3.9974 8.0042
2.003 4.0136 7.997 1.9958 4.01 8.114;;;;2.003;4.0136;7.997;1.9958;4.01;8.114;2.003 4.0136 7.997 1.9958 4.01 8.114
1.9958 3.9884 7.9898 2.012 4.0748 8.0168;;;;1.9958;3.9884;7.9898;2.03;4.0748;8.0168;1.9958 3.9884 7.9898 2.03 4.0748 8.0168
2.0012 3.956 8.0006 2.012 4.01 8.0654;;;;2.0012;3.956;8.0006;2.012;4.01;8.0654;2.0012 3.956 8.0006 2.012 4.01 8.0654
1.994 3.9812 7.9898 1.985 3.9722 8.0294;;;;1.994;3.9812;7.9898;1.985;3.9722;8.0294;1.994 3.9812 7.9898 1.985 3.9722 8.0294
1.9886 3.9938 7.97 1.9798 3.9884 8.0204;;;;1.9886;3.9938;7.97;1.9798;3.9884;8.0204;1.9886 3.9938 7.97 1.9798 3.9884 8.0204
2.0012 3.9884 7.979 2.003 3.9956 8.0258;;;;2.0012;3.9884;7.979;2.003;3.9956;8.0258;2.0012 3.9884 7.979 2.003 3.9956 8.0258
2.0138 3.9974 7.9682 2.0156 4.0622 8.0658;;;;2.0138;3.9974;7.9682;2.0156;4.0622;8.0658;2.0138 3.9974 7.9682 2.0156 4.0622 8.0658
2.0156 3.9776 7.9466 2.003 3.9902 8.0024;;;;2.0156;3.9776;7.9466;2.003;3.9902;8.0024;2.0156 3.9776 7.9466 2.003 3.9902 8.0024
1.9904 3.9992 7.9772 2.0426 4.0298 8.0204;;;;1.9904;3.9992;7.9772;2.0426;4.0298;8.0204;1.9904 3.9992 7.9772 2.0426 4.0298 8.0204
1.9904 4.0046 7.9336 2.0066 4.0388 8.0294;;;;1.9904;4.0046;7.9336;2.0066;4.0388;8.0294;1.9904 4.0046 7.9336 2.0066 4.0388 8.0294
2.0012 4.0046 7.9754 1.9796 3.9884 7.9952;;;;2.0012;4.0046;7.9754;1.9796;3.9884;7.9952;2.0012 4.0046 7.9754 1.9796 3.9884 7.9952
2.003 3.9956 8.0114 2.0048 4.0082 8.0276;;;;2.003;3.9956;8.0114;2.0048;4.0082;8.0276;2.003 3.9956 8.0114 2.0048 4.0082 8.0276
1.9922 3.992 7.9988 2.0372 4.0496 8.0276;;;;1.9922;3.992;7.9988;2.0372;4.0496;8.0276;1.9922 3.992 7.9988 2.0372 4.0496 8.0276
2.0264 3.9866 8.0042 2.0084 3.9992 8.0276;;;;2.0264;3.9866;8.0042;2.0084;3.9992;8.0276;2.0264 3.9866 8.0042 2.0084 3.9992 8.0276
1.994 3.9938 7.997 2.003 4.0442 8.024;;;;1.994;3.9938;7.997;2.003;4.0442;8.024;1.994 3.9938 7.997 2.003 4.0442 8.024
2.0156 3.9884 7.9862 1.985 3.9884 7.9682;;;;2.0156;3.9884;7.9862;1.985;3.9884;7.9682;2.0156 3.9884 7.9862 1.985 3.9884 7.9682
1.9958 4.0064 8.0294 1.994 4.0856 8.06;;;;1.9958;4.0064;8.0294;1.994;4.0856;8.06;1.9958 4.0064 8.0294 1.994 4.0856 8.06
1.9796 3.9956 8.0078 1.976 4.0154 8.0672;;;;1.9796;3.9956;8.0078;1.976;4.0154;8.0672;1.9796 3.9956 8.0078 1.976 4.0154 8.0672
1.9994 3.9848 8.0312 2.0282 3.9974 8.0852;;;;1.9994;3.9848;8.0312;2.0282;3.9974;8.0852;1.9994 3.9848 8.0312 2.0282 3.9974 8.0852
1.9922 3.9938 8.0114 2.012 3.9974 7.9898;;;;1.9922;3.9938;8.0114;2.012;3.9974;7.9898;1.9922 3.9938 8.0114 2.012 3.9974 7.9898
2.0084 3.9794 8.0042 1.9724 4.0424 7.9862;;;;2.0084;3.9794;8.0042;1.9724;4.0424;7.9862;2.0084 3.9794 8.0042 1.9724 4.0424 7.9862
1.994 3.9956 8.0798 2.012 3.9848 8.006;;;;1.994;3.9956;8.0798;2.012;3.9848;8.006;1.994 3.9956 8.0798 2.012 3.9848 8.006
1.9976 4.0046 8.0222 1.9904 3.9848 8.0312;;;;1.9976;4.0046;8.0222;1.9904;3.9848;8.0312;1.9976 4.0046 8.0222 1.9904 3.9848 8.0312
2.003 3.9956 8.024 1.958 3.9866 8.033;;;;2.003;3.9956;8.024;1.958;3.9866;8.033;2.003 3.9956 8.024 1.958 3.9866 8.033
1.9868 3.9992 7.9988 2.0084 4.0262 8.0978;;;;1.9868;3.9992;7.9988;2.0084;4.0262;8.0978;1.9868 3.9992 7.9988 2.0084 4.0262 8.0978
2.0012 3.9794 8.0132 2.0282 4.0388 8.051;;;;2.0012;3.9794;8.0132;2.0282;4.0388;8.051;2.0012 3.9794 8.0132 2.0282 4.0388 8.051
1.985 3.9866 7.9952 1.9868 3.983 8.0744;;;;1.985;3.9866;7.9952;1.9868;3.983;8.0744;1.985 3.9866 7.9952 1.9868 3.983 8.0744
2.003 3.9956 7.9898 2.035 4.0154 8.0798;;;;2.003;3.9956;7.9898;2.075;4.0154;8.0798;2.003 3.9956 7.9898 2.075 4.0154 8.0798
2.003 3.9992 7.9988 1.9904 3.9902 8.1374;;;;2.003;3.9992;7.9988;1.9904;3.9902;8.1374;2.003 3.9992 7.9988 1.9904 3.9902 8.1374
1.994 3.9938 8.0024 2.0462 4.0208 8.041;;;;1.994;3.9938;8.0024;2.0462;4.0208;8.041;1.994 3.9938 8.0024 2.0462 4.0208 8.041
1.9958 3.9848 8.0438 2.003 3.9992 8.0474;;;;1.9958;3.9848;8.0438;2.003;3.9992;8.0474;1.9958 3.9848 8.0438 2.003 3.9992 8.0474
1.9976 3.9812 7.9862 2.0204 3.9992 7.9898;;;;1.9976;3.9812;7.9862;2.0204;3.9992;7.9898;1.9976 3.9812 7.9862 2.0204 3.9992 7.9898
1.9904 3.9902 7.9988 1.9798 3.9776 8.1194;;;;1.9904;3.9902;7.9988;1.9798;3.9776;8.1194;1.9904 3.9902 7.9988 1.9798 3.9776 8.1194
2.003 4.0118 8.0006 2.0146 3.9902 8.1518;;;;2.003;4.0118;8.0006;2.0246;3.9902;8.1518;2.003 4.0118 8.0006 2.0246 3.9902 8.1518
2.003 4.0046 8.0168 2.0084 4.0172 8.0734;;;;2.003;4.0046;8.0168;2.0084;4.0172;8.0734;2.003 4.0046 8.0168 2.0084 4.0172 8.0734
1.985 4.0118 7.9826 2.0228 3.992 8.0294;;;;1.985;4.0118;7.9826;2.0228;3.992;8.0294;1.985 4.0118 7.9826 2.0228 3.992 8.0294
1.9922 4.0334 7.988 2.022 4.0064 7.9934;;;;1.9922;4.0334;7.988;2.0552;4.0064;7.9934;1.9922 4.0334 7.988 2.0552 4.0064 7.9934
1.9994 4.0262 7.9736 2.0372 4.0388 8.0078;;;;1.9994;4.0262;7.9736;2.0372;4.0388;8.0078;1.9994 4.0262 7.9736 2.0372 4.0388 8.0078
1.9886 4.0082 7.952 2.0192 3.9704 8.0006;;;;1.9886;4.0082;7.952;2.0192;3.9704;8.0006;1.9886 4.0082 7.952 2.0192 3.9704 8.0006
1.9996 4.001 7.9898 2.0288 4.001 8.015;;;;1.9996;4.001;7.9898;2.0288;4.001;8.015;1.9996 4.001 7.9898 2.0288 4.001 8.015
1.9958 3.9956 7.9826 1.9562 4.0262 8.0114;;;;1.9958;3.9956;7.9826;1.9562;4.0262;8.0114;1.9958 3.9956 7.9826 1.9562 4.0262 8.0114
1.994 3.992 7.9988 2.0192 4.028 8.0384;;;;1.994;3.992;7.9988;2.0192;4.028;8.0384;1.994 3.992 7.9988 2.0192 4.028 8.0384
2.0048 4.0154 7.979 1.9742 4.055 8.0384;;;;2.0048;4.0154;7.979;1.9742;4.055;8.0384;2.0048 4.0154 7.979 1.9742 4.055 8.0384
1.9652 3.9938 7.9844 2.0426 4.019 7.9988;;;;1.9652;3.9938;7.9844;2.0426;4.019;7.9988;1.9652 3.9938 7.9844 2.0426 4.019 7.9988
2.0012 3.9902 8.0348 1.9688 4.0172 8.0114;;;;2.0012;3.9902;8.0348;1.9688;4.0172;8.0114;2.0012 3.9902 8.0348 1.9688 4.0172 8.0114
2.0066 3.992 7.9844 2.0462 3.9956 8.0384;;;;2.0066;3.992;7.9844;2.0462;3.9956;8.0384;2.0066 3.992 7.9844 2.0462 3.9956 8.0384
1.9976 3.9938 7.9718 1.985 4.001 8.006;;;;1.9976;3.9938;7.9718;1.985;4.001;8.006;1.9976 3.9938 7.9718 1.985 4.001 8.006
1.9994 3.9938 7.9988 1.9752 4.0586 8.0168;;;;1.9994;3.9938;7.9988;1.9652;4.0586;8.0168;1.9994 3.9938 7.9988 1.9652 4.0586 8.0168
1.9976 3.9866 7.9988 2.0512 4.0172 8.0114;;;;1.9976;3.9866;7.9988;2.0512;4.0172;8.0114;1.9976 3.9866 7.9988 2.0512 4.0172 8.0114
1.9886 3.9848 7.988 2.0102 3.9704 8.0096;;;;1.9886;3.9848;7.988;2.0102;3.9704;8.0096;1.9886 3.9848 7.988 2.0102 3.9704 8.0096
2.003 4.0136 7.997 1.9958 4.0064 7.978;;;;2.003;4.0136;7.997;1.9958;4.0064;7.978;2.003 4.0136 7.997 1.9958 4.0064 7.978
1.9958 3.9884 7.9898 2.03 4.0298 8.015;;;;1.9958;3.9884;7.9898;2.03;4.0298;8.015;1.9958 3.9884 7.9898 2.03 4.0298 8.015
2.0012 3.956 8.0006 2.012 3.9722 7.988;;;;2.0012;3.956;8.0006;2.012;3.9722;7.988;2.0012 3.956 8.0006 2.012 3.9722 7.988
1.994 3.9812 7.9898 1.985 3.9974 8.0024;;;;1.994;3.9812;7.9898;1.985;3.9974;8.0024;1.994 3.9812 7.9898 1.985 3.9974 8.0024
1.9886 3.9938 7.97 1.9798 3.992 8.0366;;;;1.9886;3.9938;7.97;1.9798;3.992;8.0366;1.9886 3.9938 7.97 1.9798 3.992 8.0366
2.0012 3.9884 7.979 2.003 4.01 8.0744;;;;2.0012;3.9884;7.979;2.003;4.01;8.0744;2.0012 3.9884 7.979 2.003 4.01 8.0744
2.0138 3.9974 7.9682 2.0156 3.9866 7.997;;;;2.0138;3.9974;7.9682;2.0156;3.9866;7.997;2.0138 3.9974 7.9682 2.0156 3.9866 7.997
2.0156 3.9776 7.9466 2.003 4.0244 8.0096;;;;2.0156;3.9776;7.9466;2.003;4.0244;8.0096;2.0156 3.9776 7.9466 2.003 4.0244 8.0096
1.9904 3.9992 7.9772 2.0426 4.0208 8.106;;;;1.9904;3.9992;7.9772;2.0426;4.0208;8.106;1.9904 3.9992 7.9772 2.0426 4.0208 8.106
1.9904 4.0046 7.9336 2.0066 4.0604 7.9952;;;;1.9904;4.0046;7.9336;2.0066;4.0604;7.9952;1.9904 4.0046 7.9336 2.0066 4.0604 7.9952
2.0012 4.0046 7.9754 1.9796 3.9956 7.9868;;;;2.0012;4.0046;7.9754;1.9796;3.9956;7.9868;2.0012 4.0046 7.9754 1.9796 3.9956 7.9868
2.003 3.9956 8.0114 2.0048 3.9902 7.9916;;;;2.003;3.9956;8.0114;2.0048;3.9902;7.9916;2.003 3.9956 8.0114 2.0048 3.9902 7.9916
1.9922 3.992 7.9988 2.0372 3.9866 8.0276;;;;1.9922;3.992;7.9988;2.0372;3.9866;8.0276;1.9922 3.992 7.9988 2.0372 3.9866 8.0276
2.0264 3.9866 8.0042 2.0084 4.055 8.0478;;;;2.0264;3.9866;8.0042;2.0084;4.055;8.0478;2.0264 3.9866 8.0042 2.0084 4.055 8.0478
1.994 3.9938 7.997 2.003 3.9848 8.0222;;;;1.994;3.9938;7.997;2.003;3.9848;8.0222;1.994 3.9938 7.997 2.003 3.9848 8.0222
2.0156 3.9884 7.9862 1.995 3.9668 8.035;;;;2.0156;3.9884;7.9862;1.985;3.9668;8.035;2.0156 3.9884 7.9862 1.985 3.9668 8.035
1.9958 4.0064 8.0294 1.994 4.064 8.0204;;;;1.9958;4.0064;8.0294;1.994;4.064;8.0204;1.9958 4.0064 8.0294 1.994 4.064 8.0204
1.9796 3.9956 8.0078 1.976 3.9866 7.9624;;;;1.9796;3.9956;8.0078;1.976;3.9866;7.9624;1.9796 3.9956 8.0078 1.976 3.9866 7.9624
1.9994 3.9848 8.0312 2.0282 3.9974 7.9934;;;;1.9994;3.9848;8.0312;2.0282;3.9974;7.9934;1.9994 3.9848 8.0312 2.0282 3.9974 7.9934
1.9922 3.9938 8.0114 2.012 3.9956 8.0186;;;;1.9922;3.9938;8.0114;2.012;3.9956;8.0186;1.9922 3.9938 8.0114 2.012 3.9956 8.0186
2.0084 3.9794 8.0042 1.9824 3.9938 8.0514;;;;2.0084;3.9794;8.0042;1.9724;3.9938;8.0514;2.0084 3.9794 8.0042 1.9724 3.9938 8.0514
1.994 3.9956 8.0798 2.012 3.9758 8.0258;;;;1.994;3.9956;8.0798;2.012;3.9758;8.0258;1.994 3.9956 8.0798 2.012 3.9758 8.0258
1.9976 4.0046 8.0222 1.9904 4.0424 7.977;;;;1.9976;4.0046;8.0222;1.9904;4.0424;7.977;1.9976 4.0046 8.0222 1.9904 4.0424 7.977
2.003 3.9956 8.024 1.958 3.9884 8.0296;;;;2.003;3.9956;8.024;1.958;3.9884;8.0296;2.003 3.9956 8.024 1.958 3.9884 8.0296
1.9868 3.9992 7.9988 2.0084 4.0298 8.0222;;;;1.9868;3.9992;7.9988;2.0084;4.0298;8.0222;1.9868 3.9992 7.9988 2.0084 4.0298 8.0222
2.0012 3.9794 8.0132 2.0282 4.0658 7.9534;;;;2.0012;3.9794;8.0132;2.0282;4.0658;7.9534;2.0012 3.9794 8.0132 2.0282 4.0658 7.9534
1.985 3.9866 7.9952 1.9868 4.0496 8.0762;;;;1.985;3.9866;7.9952;1.9868;4.0496;8.0762;1.985 3.9866 7.9952 1.9868 4.0496 8.0762
2.003 3.9956 7.9898 2.075 4.019 8.024;;;;2.003;3.9956;7.9898;2.075;4.019;8.024;2.003 3.9956 7.9898 2.075 4.019 8.024
2.003 3.9992 7.9988 1.9904 4.0568 8.0168;;;;2.003;3.9992;7.9988;1.9904;4.0568;8.0168;2.003 3.9992 7.9988 1.9904 4.0568 8.0168
1.994 3.9938 8.0024 2.0462 4.0028 8.035;;;;1.994;3.9938;8.0024;2.0462;4.0028;8.035;1.994 3.9938 8.0024 2.0462 4.0028 8.035
1.9958 3.9848 8.0438 2.003 4.0496 8.0478;;;;1.9958;3.9848;8.0438;2.003;4.0496;8.0478;1.9958 3.9848 8.0438 2.003 4.0496 8.0478
1.9976 3.9812 7.9862 2.0144 3.9794 8.1734;;;;1.9976;3.9812;7.9862;2.0204;3.9794;8.1734;1.9976 3.9812 7.9862 2.0204 3.9794 8.1734
1.9904 3.9902 7.9988 1.9798 4.0136 7.968;;;;1.9904;3.9902;7.9988;1.9798;4.0136;7.968;1.9904 3.9902 7.9988 1.9798 4.0136 7.968


==> plots/LOS2.csv <==
2.003;4.0118;8.0006;2.0246;4.055;8.0186
2.003;4.0046;8.0168;2.0084;3.965;8.0492
1.985;4.0118;7.9826;2.0228;4.0262;8.0474
1.9922;4.0334;7.988;2.0552;4.01;8.015
1.9994;4.0262;7.9736;2.0372;4.0154;8.0492
1.9886;4.0082;7.952;2.0192;4.046;8.0366
1.9996;4.001;7.9898;2.0288;4.0334;8.0438
1.9958;3.9956;7.9826;1.9562;4.0532;8.0258
1.994;3.992;7.9988;2.0192;4.0154;8.0114
2.0048;4.0154;7.979;1.9742;4.055;8.0024
1.9652;3.9938;7.9844;2.0426;3.9902;7.9988
2.0012;3.9902;8.0348;1.9688;3.9794;8.015
2.0066;3.992;7.9844;2.0462;4.0082;8.0204
1.9976;3.9938;7.9718;1.985;4.037;8.0132
1.9994;3.9938;7.9988;1.9652;4.0208;7.9934
1.9976;3.9866;7.9988;2.0512;4.037;8.006
1.9886;3.9848;7.988;2.0102;3.9974;8.0042
2.003;4.0136;7.997;1.9958;4.01;8.114
1.9958;3.9884;7.9898;2.03;4.0748;8.0168
2.0012;3.956;8.0006;2.012;4.01;8.0654
1.994;3.9812;7.9898;1.985;3.9722;8.0294
1.9886;3.9938;7.97;1.9798;3.9884;8.0204
2.0012;3.9884;7.979;2.003;3.9956;8.0258
2.0138;3.9974;7.9682;2.0156;4.0622;8.0658
2.0156;3.9776;7.9466;2.003;3.9902;8.0024
1.9904;3.9992;7.9772;2.0426;4.0298;8.0204
1.9904;4.0046;7.9336;2.0066;4.0388;8.0294
2.0012;4.0046;7.9754;1.9796;3.9884;7.9952
2.003;3.9956;8.0114;2.0048;4.0082;8.0276
1.9922;3.992;7.9988;2.0372;4.0496;8.0276
2.0264;3.9866;8.0042;2.0084;3.9992;8.0276
1.994;3.9938;7.997;2.003;4.0442;8.024
2.0156;3.9884;7.9862;1.985;3.9884;7.9682
1.9958;4.0064;8.0294;1.994;4.0856;8.06
1.9796;3.9956;8.0078;1.976;4.0154;8.0672
1.9994;3.9848;8.0312;2.0282;3.9974;8.0852
1.9922;3.9938;8.0114;2.012;3.9974;7.9898
2.0084;3.9794;8.0042;1.9724;4.0424;7.9862
1.994;3.9956;8.0798;2.012;3.9848;8.006
1.9976;4.0046;8.0222;1.9904;3.9848;8.0312
2.003;3.9956;8.024;1.958;3.9866;8.033
1.9868;3.9992;7.9988;2.0084;4.0262;8.0978
2.0012;3.9794;8.0132;2.0282;4.0388;8.051
1.985;3.9866;7.9952;1.9868;3.983;8.0744
2.003;3.9956;7.9898;2.075;4.0154;8.0798
2.003;3.9992;7.9988;1.9904;3.9902;8.1374
1.994;3.9938;8.0024;2.0462;4.0208;8.041
1.9958;3.9848;8.0438;2.003;3.9992;8.0474
1.9976;3.9812;7.9862;2.0204;3.9992;7.9898
1.9904;3.9902;7.9988;1.9798;3.9776;8.1194
2.003;4.0118;8.0006;2.0246;3.9902;8.1518
2.003;4.0046;8.0168;2.0084;4.0172;8.0734
1.985;4.0118;7.9826;2.0228;3.992;8.0294
1.9922;4.0334;7.988;2.0552;4.0064;7.9934
1.9994;4.0262;7.9736;2.0372;4.0388;8.0078
1.9886;4.0082;7.952;2.0192;3.9704;8.0006
1.9996;4.001;7.9898;2.0288;4.001;8.015
1.9958;3.9956;7.9826;1.9562;4.0262;8.0114
1.994;3.992;7.9988;2.0192;4.028;8.0384
2.0048;4.0154;7.979;1.9742;4.055;8.0384
1.9652;3.9938;7.9844;2.0426;4.019;7.9988
2.0012;3.9902;8.0348;1.9688;4.0172;8.0114
2.0066;3.992;7.9844;2.0462;3.9956;8.0384
1.9976;3.9938;7.9718;1.985;4.001;8.006
1.9994;3.9938;7.9988;1.9652;4.0586;8.0168
1.9976;3.9866;7.9988;2.0512;4.0172;8.0114
1.9886;3.9848;7.988;2.0102;3.9704;8.0096
2.003;4.0136;7.997;1.9958;4.0064;7.978
1.9958;3.9884;7.9898;2.03;4.0298;8.015
2.0012;3.956;8.0006;2.012;3.9722;7.988
1.994;3.9812;7.9898;1.985;3.9974;8.0024
1.9886;3.9938;7.97;1.9798;3.992;8.0366
2.0012;3.9884;7.979;2.003;4.01;8.0744
2.0138;3.9974;7.9682;2.0156;3.9866;7.997
2.0156;3.9776;7.9466;2.003;4.0244;8.0096
1.9904;3.9992;7.9772;2.0426;4.0208;8.106
1.9904;4.0046;7.9336;2.0066;4.0604;7.9952
2.0012;4.0046;7.9754;1.9796;3.9956;7.9868
2.003;3.9956;8.0114;2.0048;3.9902;7.9916
1.9922;3.992;7.9988;2.0372;3.9866;8.0276
2.0264;3.9866;8.0042;2.0084;4.055;8.0478
1.994;3.9938;7.997;2.003;3.9848;8.0222
2.0156;3.9884;7.9862;1.985;3.9668;8.035
1.9958;4.0064;8.0294;1.994;4.064;8.0204
1.9796;3.9956;8.0078;1.976;3.9866;7.9624
1.9994;3.9848;8.0312;2.0282;3.9974;7.9934
1.9922;3.9938;8.0114;2.012;3.9956;8.0186
2.0084;3.9794;8.0042;1.9724;3.9938;8.0514
1.994;3.9956;8.0798;2.012;3.9758;8.0258
1.9976;4.0046;8.0222;1.9904;4.0424;7.977
2.003;3.9956;8.024;1.958;3.9884;8.0296
1.9868;3.9992;7.9988;2.0084;4.0298;8.0222
2.0012;3.9794;8.0132;2.0282;4.0658;7.9534
1.985;3.9866;7.9952;1.9868;4.0496;8.0762
2.003;3.9956;7.9898;2.075;4.019;8.024
2.003;3.9992;7.9988;1.9904;4.0568;8.0168
1.994;3.9938;8.0024;2.0462;4.0028;8.035
1.9958;3.9848;8.0438;2.003;4.0496;8.0478
1.9976;3.9812;7.9862;2.0204;3.9794;8.1734
1.9904;3.9902;7.9988;1.9798;4.0136;7.968


==> plots/azimuth/angles10.csv <==
1.4;1.9;3.2;1.4 1.9 3.2
2.3;2.3;1.3;2.3 2.3 1.3
2.1;4.2;2.1;2.1 4.2 2.1
0.7;3.1;5.3;0.7 3.1 5.3
2.5;2.1;3.1;2.5 2.1 3.1
2.1;1.3;0.6;2.1 1.3 0.6
3.5;4.2;1.3;3.5 4.2 1.3
2.2;2.1;4.2;2.2 2.1 4.2
2.4;3.2;1.6;2.4 3.2 1.6
1.6;1.5;2.5;1.6 1.5 2.5
1.8;1.9;1.7;1.8 1.9 1.7
3.5;1.4;3.2;3.5 1.4 3.2
2.1;1.9;3.1;2.1 1.9 3.1
0.4;1.2;2.4;0.4 1.2 2.4
2.3;1.5;2.6;2.3 1.5 2.6
2.9;0.9;2.8;2.9 0.9 2.8
0.1;1.9;2.1;0.1 1.9 2.1
1.7;0.5;3.2;1.7 0.5 3.2
3.4;1.7;4.3;3.4 1.7 4.3
3.2;0.7;2.1;3.2 0.7 2.1
1.2;1.9;3.2;1.2 1.9 3.2
0.6;3.2;5.3;0.6 3.2 5.3
1.9;0.5;2.1;1.9 0.5 2.1
2.8;1.6;3.2;2.8 1.6 3.2
2.1;1.8;2.4;2.1 1.8 2.4
3.2;0.8;3.2;3.2 0.8 3.2
1.1;1.6;1.3;1.1 1.6 1.3
0.9;1.3;3.7;0.9 1.3 3.7
1.8;2.1;2.1;1.8 2.1 2.1
2.6;2.5;3.5;2.6 2.5 3.5
1.2;2.4;4.3;1.2 2.4 4.3
1.3;3.2;3.1;1.3 3.2 3.1
1.6;1.4;2.1;1.6 1.4 2.1
1.4;2.7;1.3;1.4 2.7 1.3
1.0;2.8;0.4;1.0 2.8 0.4
1.4;1.7;0.1;1.4 1.7 0.1
1.7;1.4;4.0;1.7 1.4 4.0
1.6;0.8;2.1;1.6 0.8 2.1
1.9;1.3;3.2;1.9 1.3 3.2
2.4;1.9;1.8;2.4 1.9 1.8
2.1;2.7;2.7;2.1 2.7 2.7
2.8;2.1;3.7;2.8 2.1 3.7
1.2;4.2;1.9;1.2 4.2 1.9
1.1;3.1;2.1;1.1 3.1 2.1
1.5;1.8;0.8;1.5 1.8 0.8
0.9;1.6;0.1;0.9 1.6 0.1
2.5;1.9;0.7;2.5 1.9 0.7
2.8;2.6;2.6;2.8 2.6 2.6
1.7;2.1;2.9;1.7 2.1 2.9
0.9;1.3;4.2;0.9 1.3 4.2


==> plots/azimuth/angles20.csv <==
1.2;0.3;4.2;1.2 0.3 4.2
1.5;1.3;5.3;1.5 1.3 5.3
2.4;2.1;2.1;2.4 2.1 2.1
1.9;3.2;6.4;1.9 3.2 6.4
0.6;1.3;3.2;0.6 1.3 3.2
4.2;2.5;2.9;4.2 2.5 2.9
1.5;1.6;5.4;1.5 1.6 5.4
0.5;4.3;3.1;0.5 4.3 3.1
1.8;2.1;4.3;1.8 2.1 4.3
1.9;4.2;6.4;1.9 4.2 6.4
2.6;3.2;8.3;2.6 3.2 8.3
1.8;5.3;6.3;1.8 5.3 6.3
1.9;1.2;4.2;1.9 1.2 4.2
3.2;3.1;1.5;3.2 3.1 1.5
1.1;3.2;3.6;1.1 3.2 3.6
0.8;1.4;3.2;0.8 1.4 3.2
1.9;2.7;1.7;1.9 2.7 1.7
3.2;5.3;1.9;3.2 5.3 1.9
4.2;2.1;3.2;4.2 2.1 3.2
1.1;1.2;4.3;1.1 1.2 4.3
0.6;0.7;7.3;0.6 0.7 7.3
1.5;1.5;2.7;1.5 1.5 2.7
2.9;1.7;2.3;2.9 1.7 2.3
2.3;3.2;2.9;2.3 3.2 2.9
1.5;1.8;3.4;1.5 1.8 3.4
1.7;3.7;1.2;1.7 3.7 1.2
1.9;1.2;0.6;1.9 1.2 0.6
1.0;1.8;10.0;1.0 1.8 10.0
0.7;2.6;3.2;0.7 2.6 3.2
2.8;2.9;5.4;2.8 2.9 5.4
2.1;2.1;1.6;2.1 2.1 1.6
2.9;1.4;1.9;2.9 1.4 1.9
3.4;1.2;2.8;3.4 1.2 2.8
1.2;1.8;2.2;1.2 1.8 2.2
1.4;2.5;8.5;1.4 2.5 8.5
1.7;2.9;6.5;1.7 2.9 6.5
1.9;3.7;3.8;1.9 3.7 3.8
2.4;4.2;1.2;2.4 4.2 1.2
2.7;6.2;1.9;2.7 6.2 1.9
1.2;3.4;5.3;1.2 3.4 5.3
0.8;2.1;6.3;0.8 2.1 6.3
2.2;1.7;3.8;2.2 1.7 3.8
2.8;3.4;4.2;2.8 3.4 4.2
1.2;1.8;7.1;1.2 1.8 7.1
4.3;2.8;6.3;4.3 2.8 6.3
3.4;3.5;2.9;3.4 3.5 2.9
2.1;1.3;4.5;2.1 1.3 4.5
0.5;1.8;1.9;0.5 1.8 1.9
0.1;3.2;2.5;0.1 3.2 2.5
3.2;4.3;5.3;3.2 4.3 5.3


==> plots/azimuth/angles30.csv <==
2.4;3.4;5.4;2.4 3.4 5.4
0.2;2.4;3.2;0.2 2.4 3.2
3.2;6.4;1.7;3.2 6.4 1.7
0.5;3.4;7.6;0.5 3.4 7.6
2.1;1.2;4.3;2.1 1.2 4.3
1.8;5.4;2.1;1.8 5.4 2.1
2.8;2.7;4.5;2.8 2.7 4.5
3.2;6.5;13.2;3.2 6.5 13.2
3.1;3.4;12.1;3.1 3.4 12.1
3.0;2.5;3.1;3.0 2.5 3.1
5.4;5.4;14.2;5.4 5.4 14.2
10.2;10.7;1.2;10.2 10.7 1.2
1.6;11.2;3.5;1.6 11.2 3.5
3.2;4.5;6.4;3.2 4.5 6.4
6.4;3.2;3.7;6.4 3.2 3.7
4.5;7.5;3.4;4.5 7.5 3.4
1.0;1.0;1.7;1.0 1.0 1.7
9.1;0.6;3.8;9.1 0.6 3.8
13.2;0.1;3.4;13.2 0.1 3.4
6.4;6.5;5.6;6.4 6.5 5.6
12.3;2.7;4.3;12.3 2.7 4.3
4.3;3.6;1.3;4.3 3.6 1.3
2.4;2.1;5.6;2.4 2.1 5.6
2.1;6.5;6.4;2.1 6.5 6.4
1.7;3.7;7.6;1.7 3.7 7.6
2.9;3.1;4.3;2.9 3.1 4.3
1.0;7.5;1.6;1.0 7.5 1.6
0.6;6.4;3.7;0.6 6.4 3.7
7.3;1.6;3.5;7.3 1.6 3.5
11.1;8.5;3.1;11.1 8.5 3.1
9.7;1.9;4.6;9.7 1.9 4.6
1.4;10.8;1.3;1.4 10.8 1.3
3.4;1.7;4.7;3.4 1.7 4.7
2.8;13.2;2.3;2.8 13.2 2.3
8.7;7.4;8.5;8.7 7.4 8.5
6.5;3.4;4.2;6.5 3.4 4.2
2.7;5.4;5.4;2.7 5.4 5.4
4.3;3.6;6.5;4.3 3.6 6.5
6.8;7.6;3.4;6.8 7.6 3.4
9.8;4.3;0.2;9.8 4.3 0.2
5.4;2.7;3.6;5.4 2.7 3.6
3.2;4.6;7.5;3.2 4.6 7.5
4.5;2.7;4.5;4.5 2.7 4.5
1.3;1.5;3.6;1.3 1.5 3.6
4.3;8.4;4.5;4.3 8.4 4.5
2.9;9.3;8.6;2.9 9.3 8.6
13.2;1.3;9.3;13.2 1.3 9.3
6.4;4.5;2.1;6.4 4.5 2.1
1.3;6.4;3.4;1.3 6.4 3.4
8.5;3.2;5.4;8.5 3.2 5.4


==> plots/azimuth/angles40.csv <==
6.4;2.4;7.6;6.4 2.4 7.6
3.2;3.5;4.2;3.2 3.5 4.2
1.5;2.6;4.3;1.5 2.6 4.3
6.1;6.5;2.5;6.1 6.5 2.5
10.2;4.3;6.5;10.2 4.3 6.5
12.3;1.7;2.1;12.3 1.7 2.1
11.2;3.6;6.7;11.2 3.6 6.7
20.4;3.2;8.6;20.4 3.2 8.6
3.2;6.4;13.1;3.2 6.4 13.1
17.3;3.1;14.1;17.3 3.1 14.1
1.2;4.6;5.4;1.2 4.6 5.4
3.4;3.7;2.6;3.4 3.7 2.6
5.3;3.5;8.7;5.3 3.5 8.7
2.6;6.4;6.5;2.6 6.4 6.5
3.5;7.5;0.1;3.5 7.5 0.1
7.4;3.1;5.3;7.4 3.1 5.3
1.2;10.3;2.6;1.2 10.3 2.6
4.5;13.2;3.6;4.5 13.2 3.6
2.1;1.3;7.5;2.1 1.3 7.5
3.6;14.2;5.2;3.6 14.2 5.2
10.7;1.9;1.6;10.7 1.9 1.6
2.3;7.5;4.1;2.3 7.5 4.1
1.9;3.1;6.4;1.9 3.1 6.4
5.4;5.3;2.6;5.4 5.3 2.6
3.2;7.5;15.4;3.2 7.5 15.4
1.6;3.1;2.1;1.6 3.1 2.1
1.9;6.4;4.6;1.9 6.4 4.6
17.3;3.2;18.7;17.3 3.2 18.7
11.1;6.4;15.4;11.1 6.4 15.4
3.4;10.3;9.5;3.4 10.3 9.5
2.4;12.1;4.2;2.4 12.1 4.2
7.4;7.6;11.5;7.4 7.6 11.5
3.5;3.1;6.8;3.5 3.1 6.8
6.4;6.4;12.4;6.4 6.4 12.4
3.7;3.3;11.4;3.7 3.3 11.4
5.4;2.1;2.5;5.4 2.1 2.5
3.2;5.6;6.6;3.2 5.6 6.6
7.5;3.3;4.2;7.5 3.3 4.2
3.5;14.3;7.5;3.5 14.3 7.5
6.5;8.3;3.2;6.5 8.3 3.2
3.1;2.5;5.6;3.1 2.5 5.6
5.4;3.7;7.5;5.4 3.7 7.5
0.1;3.1;3.1;0.1 3.1 3.1
3.4;7.5;3.5;3.4 7.5 3.5
6.9;4.3;1.1;6.9 4.3 1.1
13.1;2.6;4.3;13.1 2.6 4.3
12.1;4.6;12.2;12.1 4.6 12.2
4.3;3.2;9.1;4.3 3.2 9.1
15.1;1.6;16.2;15.1 1.6 16.2
2.3;7.6;13.1;2.3 7.6 13.1


==> plots/azimuth/anglesM10.csv <==
1.1;2.3;2.6
2.8;1.8;1.4
1.9;4.2;1.7
0.8;3.4;5.3
2;1.7;2.8
1.7;1.6;0.5
3.9;5;1.2
2;2.3;3.4
2.2;3.8;1.9
1.3;1.8;2.5
2;2.1;2
2.8;1.5;3.5
1.9;1.5;3.7
0.3;1;2.2
2.3;1.7;2.3
2.6;1.1;3.1
0.1;1.5;2.1
1.4;0.5;2.9
3.7;1.7;5.2
2.6;0.7;1.9
1.2;2.1;3.8
0.7;2.6;5.3
1.5;0.6;2.3
2.5;1.4;3.8
2.3;1.8;1.9
3.5;0.8;2.6
1;1.8;1
0.8;1;3
2;2.5;2.3
2.3;2;3.9
1.2;2.2;3.4
1;2.9;3.4
1.6;1.3;1.7
1.1;3.2;1.3
1;2.5;0.4
1.1;1.5;0.1
1.4;1.7;4.4
1.3;0.8;1.7
1.9;1.3;3.8
2.6;1.5;1.6
2.5;2.7;3
2.8;2.1;3.3
1.4;4.6;2.3
0.9;2.8;2.5
1.4;1.4;1
0.9;1.9;0.1
3;2.1;0.7
2.8;2.9;3.1
2;2.5;2.6
1;1.6;4.6


==> plots/azimuth/anglesM20.csv <==
1.6;0.3;3.8
1.6;0.9;5.8
2.6;1.8;5.8
1.4;2.9;5.8
0.6;1.6;3.2
3.4;2.5;3.2
1.4;1.8;4.9
0.5;3.8;2.5
1.5;2.8;3.1
1.5;4.6;7.0
2.6;3.2;6.0
1.8;6.4;5.0
3.5;2.1;3.4
1.9;2.5;1.3
1.3;2.9;3.2
0.8;1.5;2.9
1.9;3.0;1.2
3.8;4.8;2.1
3.4;1.8;1.6
1.1;1.1;5.7
0.8;0.6;8.0
1.2;1.8;2.2
3.2;1.9;1.8
2.3;3.9;3.5
1.7;1.6;4.1
1.9;4.1;0.9
2.3;1.6;4.8
1.1;2.2;9.0
0.8;1.1;3.5
3.1;3.5;5.3
2.3;2.1;1.6
3.1;1.5;1.4
3.7;1.3;3.2
1.1;1.3;1.8
1.1;1.8;9.2
1.5;3.1;6.4
1.9;3.3;4.6
2.4;3.7;1.6
2.7;7.5;2.3
1.1;2.7;3.8
0.9;1.7;5.5
1.9;1.7;4.6
2.5;1.1;4.6
1.1;2.0;7.0
4.3;3.4;5.0
3.7;3.8;3.2
2.1;3.2;5.4
0.4;2.2;2.1
0.1;2.9;1.8
3.2;4.7;5.2


==> plots/azimuth/anglesM30.csv <==
2.64;3.74;1.4
0.22;2.64;3.2
3.84;7.04;1.36
0.55;3.4;9.12
2.31;2.96;5.16
1.8;5.4;1.89
3.36;3.24;5.4
3.2;4.15;7.56
2.48;4.08;10.89
3;1.75;3.72
6.48;4.86;8.78
9.18;9.63;1.44
1.92;11.2;4.2
4.2;3.15;7.68
5.76;3.2;3.7
4.95;8.25;3.74
0.8;1.2;2.04
9.1;0.6;3.8
2.56;0.08;4.08
7.04;5.2;4.48
8.61;2.16;3.73
3.44;4.32;1.3
1.92;2.1;3.92
1.68;4.55;6.4
1.19;3.33;7.6
2.9;3.41;3.01
1.1;5.25;4.44
0.54;6.4;3.33
8.03;1.12;3.5
8.88;8.5;3.41
11.64;1.71;4.14
1.26;12.96;1.43
3.4;1.53;4.23
1.96;4.52;2.76
8.7;3.66;8.5
6.5;3.06;5.04
2.43;4.86;5.4
3.87;2.88;7.15
4.76;6.84;3.06
10.78;4.73;3.2
3.78;2.97;2.52
2.56;5.06;7.5
4.05;2.43;4.05
1.04;1.2;2.52
4.3;10.08;4.95
2.9;11.16;6.02
15.84;1.3;4.51
7.68;3.15;1.47
0.91;5.12;2.38
8.5;2.24;4.86


==> plots/azimuth/anglesM40.csv <==
7.04;1.92;6.08
3.52;4.2;4.62
1.05;1.56;3.44
4.88;5.2;1.5
7.14;3.87;5.85
15.99;2.38;2.31
14.56;2.52;8.71
20.4;12.24;12.04
3.2;3.84;17.03
22.49;13.41;11.28
1.08;3.22;6.48
2.38;3.33;3.64
4.77;2.45;5.22
3.12;5.76;6.5
3.15;8.25;0.13
5.18;1.86;7.42
1.2;14.42;1.56
4.5;2.84;2.52
2.52;1.3;5.25
3.24;8.52;3.12
7.49;1.71;1.44
1.84;9.75;5.33
2.47;2.48;5.12
3.24;3.18;2.86
4.48;5.25;10.78
1.12;2.17;11.89
10.52;4.48;2.76
13.84;2.88;13.09
11.1;5.76;12.32
3.74;10.3;10.45
1.92;7.26;15.46
8.88;5.32;8.05
3.5;2.17;9.52
3.84;5.12;14.88
2.59;3.63;12.54
6.48;1.89;1.5
1.92;7.28;3.96
7.5;4.29;5.88
2.8;11.44;7.5
6.5;7.47;1.92
3.41;3.25;7.84
5.94;2.59;6.75
0.11;3.41;1.86
3.74;6.75;2.45
8.97;3.87;1.43
18.34;2.86;3.87
13.31;5.98;8.54
3.44;1.92;8.19
16.61;1.92;11.34
2.07;7.6;18.34


==> plots/distance/distances.csv <==
0.56;1.19;14.79;3.78;231.59;0.559999999999983 1.19 14.7899999999999 3.77999999999989 231.59
0.41;2.62;2.2;2.7;224.59;0.409999999999999 2.62 2.20000000000002 2.69999999999992 224.59
0.87;4.21;1;3.6;228.59;0.869999999999993 4.21 1.00000000000007 3.59999999999987 228.59
0.41;2.91;1.24;15.33;8.52;0.409999999999999 2.91 1.24000000000004 15.3300000000002 8.52000000000004
0.58;7.3;1.74;4.79;227.17;0.580000000000003 7.3 1.74000000000003 4.78999999999985 227.17
0.05;3.31;1.59;0.27;225.98;0.0499999999999945 3.31000000000004 1.59000000000002 0.270000000000081 225.98
0.84;2.16;4.98;3.79;0.1;0.839999999999996 2.16 4.98000000000002 3.78999999999987 0.0999999999999446
1.26;3.12;0.84;6.51;225.28;1.25999999999999 3.12 0.840000000000085 6.50999999999993 225.28
0.32;1.21;4.5;2.52;224.88;0.319999999999987 1.21000000000003 4.50000000000006 2.5199999999999 224.88
0.51;8.1;1.95;3.78;225.59;0.509999999999988 8.1 1.95000000000007 3.77999999999989 225.59
1.56;2.19;6.54;1.74;213.42;1.55999999999998 2.19 6.54 1.74 213.42
0.51;3.62;3.2;3.7;225.59;0.51 3.62 3.20000000000002 3.69999999999992 225.59
0.11;5.21;2;4.6;229.59;0.11 5.21 2.00000000000007 4.59999999999987 229.59
3.21;3.91;2.24;16.33;9.52;3.21 3.91 2.24000000000004 16.3300000000002 9.52000000000004
5.32;8.3;2.74;5.79;228.17;5.32 8.3 2.74000000000003 5.78999999999985 228.17
1.43;4.31;2.59;1.27;226.98;1.43 4.31000000000004 2.59000000000002 1.27000000000008 226.98
3.21;3.16;5.98;4.79;1.1;3.21 3.16 5.98000000000002 4.78999999999987 1.09999999999994
7.53;4.12;1.84;7.51;226.28;7.53 4.12 1.84000000000009 7.50999999999993 226.28
1.3;2.21;5.5;3.52;225.88;1.3 2.21000000000003 5.50000000000006 3.5199999999999 225.88
5.43;9.1;2.95;4.78;226.59;5.43 9.1 2.95000000000007 4.77999999999989 226.59
2.5;3.19;7.54;2.74;214.42;2.5 3.19 7.54 2.74 214.42
6.4;4.62;4.2;4.7;226.59;6.4 4.62 4.20000000000002 4.69999999999992 226.59
3.21;6.21;3;5.6;230.59;3.21 6.21 3.00000000000007 5.59999999999987 230.59
4.55;4.91;3.24;17.33;10.52;4.55 4.91 3.24000000000004 17.3300000000002 10.52
3.27;9.3;3.74;6.79;229.17;3.27 9.3 3.74000000000003 6.78999999999985 229.17
4.31;5.31;3.59;2.27;227.98;4.31 5.31000000000004 3.59000000000002 2.27000000000008 227.98
6.4;4.16;6.98;5.79;2.1;6.4 4.16 6.98000000000002 5.78999999999987 2.09999999999994
2.5;5.12;2.84;8.51;227.28;2.5 5.12 2.84000000000009 8.50999999999993 227.28
3.2;3.21;6.5;4.52;226.88;3.2 3.21000000000003 6.50000000000006 4.5199999999999 226.88
1.2;10.1;3.95;5.78;227.59;1.2 10.1 3.95000000000007 5.77999999999989 227.59
1.7;4.19;8.54;3.74;215.42;1.7 4.19 8.54 3.74 215.42
3.44;5.62;5.2;5.7;227.59;3.44 5.62 5.20000000000002 5.69999999999992 227.59
5.41;7.21;4;6.6;231.59;5.41 7.21 4.00000000000007 6.59999999999987 231.59
4.31;5.91;4.24;18.33;11.52;4.31 5.91 4.24000000000004 18.3300000000002 11.52
1.24;10.3;4.74;7.79;230.17;1.24 10.3 4.74000000000003 7.78999999999985 230.17
1.57;6.31;4.59;3.27;228.98;1.57 6.31000000000004 4.59000000000002 3.27000000000008 228.98


==> plots/distance/distplot.txt <==
set ls 1 lc '#1e83c5' lw 3 dt 1
set ls 2 lc '#de6734' lw 3 dt 1
set ls 3 lc '#f0be44' lw 3 dt 1
set ls 4 lc '#c9a8d0' lw 3 dt 1
set ls 5 lc '#d35245' lw 3 dt 1
set ls 6 lc '#e79f98' lw 3 dt 1

set ylabel 'CDF' font ", 12" offset -1,0
set xlabel 'distance error [cm]' font ", 12"
set key right top
set ls 24 lw 0.5 lc 'gray'
set grid ls 24
set size ratio 0.6
set xtics out nomirror font ", 12"
set ytics out nomirror font ", 12"
set xrange [0:20]
plot 'distances.csv' u 1:(6) smooth cnorm t '1m' ls 1,\
     'distances.csv' u 2:(6) smooth cnorm t '3m' ls 2,\
     'distances.csv' u 3:(6) smooth cnorm t '5m' ls 3,\
     'distances.csv' u 4:(6) smooth cnorm t '7m' ls 4,



==> plots/elev/elev0.csv <==
-3.5;1.2;-5.8
0.8;4.1;-0.8
-1.3;-6.3;1
-3;5;2.5
-1.9;-0.2;-1.1
2.7;1;2.1
-5.9;3;-5.4
2.2;4.8;-5.4
4.4;-0.9;5.2
-3.9;-0.3;0.1
1.6;-5.1;-1
2.6;7.5;4.2
-3.8;3.7;-3.7
-1.5;2.6;-5.7
-5.2;2.4;5.4
2.6;-0.9;-4.6
-5;-4.5;4.4
-2.6;4.8;-2.1
-3.6;-5.1;4.1
0.1;-1.2;-1.9
-1.3;7.3;4.7
-1.6;5.5;-4.3
-0.9;-5.3;-0.1
0.7;-2.4;-3.2
-4.1;3.5;-4.3
-0.8;3.3;-4.6
4;3.8;3.1
-0.9;1.8;-1.2
-4.2;-4.8;-0.6
5.1;-2.7;3.2
-1.9;-0.7;-5.1
-0.1;-6.6;-1
-1.3;-7;0.6
0.2;5.7;-3.2
6;6.7;5.1
3.7;-1.7;-6
5.3;0.8;3.1
-2.2;5.7;-2.5
-3.8;-5.8;1.5
0.3;-2.9;3.7
1.7;5.7;-5.5
5;-6.8;-4.7
5.4;-5.3;1.8
4.7;1.1;-5.3
1.3;0.1;-3.7
-2;-1.3;-2.7
-3.6;2.7;-5.7
-5.5;-2;-3.7
-1.9;0.5;-2.6
-4.1;0.7;-2


==> plots/elev/elev10.csv <==
-5.6;-6.5;-5.8
-1.9;6.8;-0.5
4.3;8.6;-4.6
6.6;-6.5;5.2
2.7;6.7;-0.4
-0.5;8.4;-0.8
6;7.4;-5.1
-4.9;-7.9;-6.7
-4.8;-2.5;3.9
-4.6;-6.7;2.8
5.2;4.6;6.3
2.6;-2.5;-0.2
-3.2;-7.9;-6.3
6.1;2.9;2.7
-6.5;7.2;6.1
3.4;3.5;-2.3
5.6;8.1;1.8
6.1;7.1;-3.5
2.8;-5.9;1.4
2.9;5.7;0.7
6.1;3.5;-3.7
3.9;3.8;-7.6
-6.5;-5.8;-5
-4;0.5;-2
-5.9;-7.8;-9.4
-5.4;1.3;4.8
-0.2;-3.2;-6.2
7.3;8.6;-5.2
-3.6;-6.5;6.5
-2.5;-6.3;-0.9
-5.7;6.4;6.3
4.9;-5.2;-2.7
2;8.4;-6.9
-2.7;-5.8;8.1
0.6;-1.5;4.1
-1.8;-1.5;-5.2
-4.1;-5.4;-0.4
-2.8;-4.7;-7.5
-2.9;0;-4.3
-7.5;-7.9;-5.7
-4.1;-6.4;5
0.9;0.5;-5.2
6.7;8.4;2.9
0.7;-2.4;-6.5
5.2;-7.7;2.8
-3.9;5.7;-1.6
-4.5;3.8;-2.9
1.4;-7.8;-5.8
4.5;5.3;3.7
6.4;-0.3;4.3


==> plots/elev/elev20.csv <==
-1.5;4.6;5.9
-1.5;-5.5;-0.2
5.5;-5.2;0.3
0.7;1.9;8.6
7.5;0.4;8.1
8.3;4.9;2.6
6.6;-3.5;-6.4
-0.9;-2.5;7.2
0.2;-0.9;4.3
3;-3.4;-2.8
6.7;2.4;-5.5
-2.4;-4.5;5.8
-5.1;6.3;-1.9
4.2;5;8
4.2;-3.2;-2.1
0.1;0.7;-0.2
-1.1;-3.1;9.3
3.3;5.9;-6.6
3.4;0.6;1.8
-0.2;-5;9.3
-1.8;1.4;-1.2
4.1;2;-0.2
-1.9;-1.3;-6
-1;5.5;-3.8
2.5;-3.6;9.8
5.6;3.6;-4.7
5;2.1;-3.2
-1;-3.3;4
7.1;-1.3;-0.1
7.9;0.3;1.9
1.9;-0.2;-6.3
-3.5;-2.6;-0.3
-0.8;5.4;-2.9
3.9;-2.8;0
3;6.9;1.2
-2.4;-2.2;-1.3
-0.6;4.6;-1.3
4;6.9;4
1.4;4.6;6.1
2.1;5.5;-0.3
-5.2;-0.9;9.5
8.1;2;0.4
3;-5.7;5.3
-4.7;5;6.1
7.4;6.2;2.7
1.2;-1;2.4
7.3;-5.6;-3.1
6.2;-5.4;-7.4
-3.6;-4.7;-2.2
5.8;7;-3.3


==> plots/elev/elev30.csv <==
2.4;-1.2;0.7
-0.6;9.3;8.4
2.1;-7.4;10.6
6.9;4.9;2.1
-3.3;0;8
3.8;1.8;4.4
0.1;-4.5;7.8
3.4;7.5;-2.6
1.8;-4.4;3.4
7.4;-4.8;-4.3
1.6;5.8;4.8
2.6;-4.7;-2
7.6;0.7;6
-0.2;-1.4;8.7
-1.6;-5.3;5.3
-5.7;7.3;-0.2
-1.5;3.4;-9.4
-8.6;-1.7;-0.4
3;7.7;0
7.2;-3.4;-8
6.8;4.5;-6.6
8.2;4.1;-5.1
5.6;8.3;-1.3
-4.1;7.7;3.3
-0.7;9.7;8.6
-5.4;4.3;2
5.7;9;-7.7
0.8;7.2;-7.2
-1.1;9.1;7.6
-2.5;-8.9;5.7
6.7;1.5;-9
3.9;-7.6;1.7
0;7.7;5.6
5.6;3.5;7.6
-6.1;-3.7;-4.6
-5.9;-9.6;4.6
5.2;2.3;2.9
-4.8;8.6;-6.7
1.9;5.8;-7.2
-5.6;-5.2;3
-4.3;7.6;-4
6.9;6.5;5.6
1.1;6.7;9.5
3.8;4.1;-5.6
2.5;-2.8;9.8
-2.8;-2.2;-5.7
5.1;1.1;2.8
-6.2;5.8;-9.7
-6.4;6.7;-0.4
-6.3;1.6;4.8


==> plots/elev/elev40.csv <==
-2.4;3.4;-7.6
-5.3;3.8;-6.5
3.1;-3.6;-8.8
-10.8;0.8;-12
2.2;-8.2;-4.8
-0.7;-3.8;-12.9
5.6;-9.4;-11
9;-4;-5.9
-10.7;7.1;2.5
-0.6;-9.2;9.2
2.1;10.9;-5.3
4.4;11.1;-11.5
-7.7;-8;-2.5
0.8;3.8;-11.6
3.2;-0.1;3.1
-6.5;-5.7;1.9
-6.8;8.7;-6.4
8.8;3.3;4.1
-1.6;-5.6;11.6
-8.5;8.3;-13.9
3.5;-11.2;-13.3
-11;4;0.7
9.5;3.9;7.4
5;-11.5;-5.9
3.2;4.5;-9.9
2.9;-4.6;-7.7
3.2;0.6;3.2
-4.6;-5.3;-2.1
8.8;-8.9;-0.4
-3.1;2.9;-1.8
8.7;11;-6.3
10.6;0;7.7
-10.5;-4.9;-11.8
-4.4;5.4;-13.6
-7.9;-9.4;-11.3
-12;10.1;1.8
3.1;-13;2.7
-0.3;-5.5;5.4
2;-10.1;-3.8
3.6;-6.6;11.5
1.9;-11.5;3.6
-6.2;8.9;-3.2
-11.4;-8.3;3.8
10.8;1.1;6.9
9.6;10.3;-4.5
-0.8;6.9;-11.3
4.6;-12.1;6.6
8.1;-4.4;3.3
-9.6;10.5;-5.7
-0.4;-1;-10


==> plots/elev/elevM10.csv <==
2.4;4.9;4.7
-5;-2.5;1.6
-1.9;-5.1;-7.1
2.9;6.3;-7.2
-3;5.3;-8.2
8.6;-3.6;-1.4
3.3;3;-2.5
7;-1.6;10.1
8.7;7.4;-9.1
4.8;1.5;3.1
1.1;7;-8
-6.5;5.2;-1.1
-0.5;2.8;-4.1
-1.5;7.2;4.6
0.9;-8.4;1.5
5;8.4;-1.6
6.3;-4.8;10.1
5.5;2.1;1.7
-2.1;-6;-0.4
3.5;-7.6;-8.4
-4.7;-8.4;4.5
7.3;8.4;-8.4
-0.6;-3.1;6.4
-4.1;0.3;8.5
2.5;-8.6;1.1
3.4;0.4;-6.2
-5.9;-5.7;5
-0.3;4.1;6.6
-5.8;-8.6;-9.6
-6.1;3;6.5
5.2;0.9;3
3.9;-0.6;-8.5
-4.1;-3.9;-0.7
-5.6;7.2;-7.3
-6.4;-7;9.5
-3.5;-2.8;9.5
-5.5;-2.8;-1.1
-5.3;-3.7;0.3
-5.4;-3.3;4.5
-0.2;4.6;-2.3
-6.8;-0.1;-9.8
-3.6;7.3;-7.8
7.7;4.2;7.6
5.9;-6.7;-7.3
8.6;2.9;6.2
5.5;-1.5;-4.9
4.8;3.2;-8.3
2.6;-1.4;-7.8
-6.9;8;-7.3
-5.1;-0.5;0.9


==> plots/elev/elevM20.csv <==
-4.7;7.2;0.2
5;8;4.2
-5.5;2.1;-7
4.8;-3.7;-10.4
0.8;-5.6;-10.1
3.6;-2.8;-0.8
9.3;10.4;4.1
2.1;9.1;-4
-5.3;0.6;8.6
4.3;11.3;3.7
2.4;2.2;2.4
-3.5;3.1;-9.3
1.7;1.9;-8.3
-0.9;-4.4;2.4
9.5;-6.9;1.8
6.6;5.4;6.5
-1.4;9.3;3.5
12;-6;1
2.1;2;5.9
7.2;-7.6;2.2
-1.8;-1;-1.3
11.6;5.1;-0.8
8.5;12.3;-5.1
-1.9;7.2;8.4
-6.9;-8.5;-8.5
9.8;-5.1;-5.8
2.9;-7;-4.8
10.6;3.7;-6.3
-0.4;1.1;-7.6
2.6;7.8;-9.3
-1.2;-4.7;12.4
0.3;-8.4;0.9
1.5;-1;7.5
8.7;6.7;9.5
0.8;6.5;8.2
-5.6;8.3;8.3
1.9;0;-0.1
-0.8;11.7;5.3
-5.5;3.1;4.3
4.5;5.9;2
-3.5;2.5;1.2
6.6;-4.6;-4.8
2.1;1.2;5.7
8.5;3.1;4.2
-4.6;12.3;-8
3.6;10.8;3.8
-2.6;5.5;-1.7
-0.7;-4.5;-5.5
6.1;1.4;1.4
1.8;-0.4;-3.8


==> plots/elev/elevM30.csv <==
-1.7;14;-5.4
-10.1;-4.1;-11.8
13.7;11.9;-13.9
8.8;6.7;-9.2
-11.4;-6.8;9
-5.8;-1.3;11.2
10.1;12.9;7.8
9.1;-10.5;-4.3
13.2;-4;-10.1
10.1;12.3;7.5
5.9;-8.5;-4.8
-11.7;-0.7;14.3
1.8;12.3;12.2
-13;9.3;15.4
-1.7;13.2;-12
-0.9;-11.1;-15.1
4.4;-7;2
-8.1;-8.3;-4.6
8.6;6.5;-5
5.2;-7.8;13.7
6.8;-9.4;-6.6
-10.5;6.6;5.2
11.6;7.2;-8.8
6.9;-6.3;-12.3
8.8;-5.2;-13.7
7.2;2.4;14.8
-1.6;11.6;-3.4
-8.7;4.7;4
-8.8;3.3;-9
-4.3;8.1;-5.3
10.3;-12.2;6.2
4.9;2;-2.6
6.8;3.5;-15.2
-0.6;-13;2.1
13.2;10.6;5.8
-2.3;-1.1;12.4
9.4;-10.2;-3.9
-9.9;9.3;6.8
-10.9;-3.6;6.8
0.3;-8.9;-2.8
8.3;5.7;15.2
8.3;-12.5;14.6
-0.3;-8.9;0.6
6.6;-6.1;0.1
-1.4;7.2;-5.4
-11.3;-6.2;0.2
-2.2;-4.4;-8.4
13.7;9.2;1.3
2.3;4;10.7
-1.8;13.6;10.3


==> plots/elev/elevM40.csv <==
2.8;-10.9;1.8
-5.8;3.3;-5.1
-2.3;2.6;9.4
-1.2;1.3;14.2
3.5;-9;1.9
-6.2;-2.5;-2.5
-8;-4.2;-0.2
0.3;9.3;9.1
9.5;13.7;4.9
-10.9;-0.7;-5.3
-2;14.7;0.8
-1.2;6.6;-2.2
7.1;-8.4;14.2
-12.8;10.2;9.8
0.9;-13.4;-10.8
11.2;8.6;4.8
-5;-4.6;-0.3
-3;0.3;8.6
11;-7;13.4
-9.3;-5.2;0.4
-1.1;-0.2;-10.5
-8.9;3.3;-9.1
6.2;-7;-8.2
-4.9;-13.4;10.9
2.9;12.5;-12.5
3.3;6.1;12.9
13.3;-10.8;4.7
3.8;-10.9;3.9
12.7;-3.5;-10.7
1.3;-6;5.6
-4.5;-12.5;-12.6
5.8;12.1;-4.1
14.5;7.6;-7.7
-3.2;2;11.1
-11.2;-9.7;14.2
1.6;-13.2;-1.5
14.3;-8.2;13.3
-12.1;-11.9;-10.1
-4;-5.6;10.2
10.9;-1.5;-12.4
-9.3;-12.9;12.4
7.4;-13.7;-3.5
-5.7;-9.5;6.7
9.6;-1.2;0.9
13.1;13;-12.1
6.7;-9.1;7.2
-3.9;-5.4;-10.6
12.2;8;2.7
-6.1;10.3;1
-8.8;12.7;4.8

